Near-Infrared Spectroscopy of Dense Ejecta Knots in the Outer Eastern Area of the Cassiopeia A Supernova Remnant

The Cassiopeia A supernova remnant has a complex structure, manifesting the multidimensional nature of core-collapse supernova explosions. To further understand this, we carried out near-infrared multi-object spectroscopy on the ejecta knots located in the "northeastern (NE) jet" and the "Fe K plume" regions, which are two distinct features in the outer eastern area of the remnant. Our study reveals that the knots exhibit varying ratios of [S II] 1.03 $\mu$m, [P II] 1.189 $\mu$m, and [Fe II] 1.257 $\mu$m lines depending on their locations within the remnant, suggesting regional differences in elemental composition. Notably, the knots in the NE jet are mostly 'S-rich' with weak or no [P II] lines, implying that they originated below the explosive Ne burning layer, consistent with the results of previous studies. We detected no ejecta knots exhibiting only [Fe II] lines in the NE jet area that are expected in the jet-driven SN explosion model. Instead, we discovered a dozen 'Fe-rich' knots in the Fe K plume area. We propose that they are dense knots produced by a complete Si burning with $\alpha$-rich freezeout in the innermost region of the progenitor and ejected with the diffuse X-ray emitting Fe ejecta but decoupled after crossing the reverse shock. In addition to these metal-rich ejecta knots, several knots emitting only He I 1.083 $\mu$m lines were detected, and their origin remains unclear. We also detected three extended H emission features of circumstellar or interstellar origin in this area and discuss its association with the supernova remnant.

==> tab3_mrt.txt <==
Title: Near-Infrared Spectroscopy of Dense Ejecta Knots
       in the Outer Eastern Area of the Cassiopeia A Supernova Remnant
Authors: Koo B.-C., Lee Y.-H., Lee J.-J., Yoon S.-C
Table: Observed NIR Line Parameters of 67 Ejecta Knots
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---          Knot   Knot serial number in this work
   4- 44 A41    ---          Line   Line ID and its transition
  46- 52 F7.5   um           Wave   Rest wavelength in vacuum
  54- 59 F6.1   10-17mW/m2   Flux   ? Observed flux in 1E-17 erg/s/cm^2^
  61- 65 F5.1   10-17mW/m2 e_Flux   ? The 1{sigma} uncertainty in Flux
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 1 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   21.9   2.8
 1 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.4
 1 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   11.5   1.7
 1 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   15.0   0.8
 1 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   18.2      
 1 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   11.3   1.3
 1 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    4.9      
 1 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   14.8   2.0
 1 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332  257.0   5.0
 1 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.7
 1 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.0
 1 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888         21.3
 1 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.4
 1 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    5.9   1.8
 1 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.3
 1 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.1
 1 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.4
 1 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          4.5
 1 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.2
 1 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.9
 1 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
 1 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
 1 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
 1 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
 1 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
 1 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
 1 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
 1 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
 1 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 2 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   17.3   3.9
 2 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.3
 2 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
 2 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    6.2   0.8
 2 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    7.6      
 2 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    6.8   1.0
 2 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    3.0      
 2 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.0
 2 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    9.0   2.9
 2 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.2
 2 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.1
 2 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.1
 2 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.5
 2 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    8.8   1.6
 2 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.3
 2 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.8
 2 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.0
 2 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.9
 2 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.5
 2 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.9
 2 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
 2 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
 2 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
 2 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
 2 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
 2 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
 2 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
 2 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
 2 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 3 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  539.3   6.7
 3 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268   10.4   2.1
 3 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   27.8   2.0
 3 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896  153.0   1.4
 3 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  186.3      
 3 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  146.0   1.4
 3 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   63.8      
 3 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   38.1   3.5
 3 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332  259.4   3.7
 3 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.6
 3 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    8.7   1.0
 3 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888    4.8   1.9
 3 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248    4.3   1.0
 3 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702  130.5   2.3
 3 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069    6.5   1.4
 3 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   15.1   2.6
 3 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   21.0   1.3
 3 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    6.9   1.4
 3 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   44.1   2.1
 3 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   12.0   1.3
 3 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
 3 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
 3 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
 3 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
 3 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
 3 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
 3 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
 3 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
 3 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 4 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  329.5   7.2
 4 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          4.7
 4 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          5.7
 4 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   91.5   2.6
 4 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  111.5      
 4 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   79.7   2.6
 4 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   34.8      
 4 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          6.2
 4 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   48.0   4.8
 4 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          5.8
 4 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    7.6   2.8
 4 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.9
 4 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.8
 4 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702  107.9   4.0
 4 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.2
 4 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          6.1
 4 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   22.9   4.1
 4 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.4
 4 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   23.7   2.3
 4 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   13.5   2.3
 4 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   22.3   2.7
 4 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   26.2   3.7
 4 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727         21.5
 4 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  147.7   6.0
 4 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590   31.6   4.9
 4 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   11.4   2.3
 4 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   23.3   1.5
 4 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159         12.3
 4 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 5 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337 1090.1  13.7
 5 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268   17.1   1.3
 5 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   54.0   2.3
 5 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896  541.3   5.6
 5 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  659.1      
 5 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  475.4   4.3
 5 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733  207.8      
 5 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   71.0   1.8
 5 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332 1088.3  12.2
 5 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089   12.0   3.1
 5 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    8.9   1.2
 5 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.7
 5 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
 5 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   59.4   2.2
 5 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.8
 5 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   13.0   3.4
 5 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   15.0   1.9
 5 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.4
 5 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   18.3   2.1
 5 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    7.7   1.2
 5 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   27.3   2.3
 5 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   19.5   0.9
 5 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          5.3
 5 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   96.0   4.0
 5 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590    6.6   2.1
 5 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   13.4   0.9
 5 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   23.4   1.1
 5 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          8.3
 5 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541    7.2   1.4
 6 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   16.3   1.8
 6 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.3
 6 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.5
 6 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    5.1   1.0
 6 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    6.2      
 6 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    3.1   1.8
 6 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    1.3      
 6 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.7
 6 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.7
 6 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.5
 6 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.7
 6 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.3
 6 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.8
 6 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          0.4
 6 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.8
 6 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.6
 6 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.5
 6 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.3
 6 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.0
 6 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.3
 6 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
 6 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
 6 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
 6 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
 6 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
 6 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
 6 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
 6 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
 6 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 7 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   20.1   2.9
 7 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.0
 7 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
 7 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   10.1   0.8
 7 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   12.3      
 7 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    8.0   1.0
 7 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    3.5      
 7 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    5.2   1.7
 7 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    7.0   1.1
 7 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.1
 7 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.5
 7 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.3
 7 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.9
 7 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   19.0   1.6
 7 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.2
 7 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.1
 7 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    4.0   1.3
 7 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.7
 7 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    6.6   0.9
 7 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.0
 7 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
 7 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
 7 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
 7 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
 7 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
 7 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
 7 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
 7 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
 7 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
 8 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   55.7   5.1
 8 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.9
 8 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.0
 8 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   14.4   1.5
 8 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   17.5      
 8 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   14.6   1.1
 8 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    6.4      
 8 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    9.0   2.7
 8 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.0
 8 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.4
 8 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.3
 8 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
 8 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.5
 8 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   24.8   2.8
 8 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.5
 8 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.7
 8 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.7
 8 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.0
 8 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          7.2
 8 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.3
 8 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389    6.8   1.9
 8 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991         17.0
 8 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727         11.6
 8 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   34.2   4.7
 8 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590         15.9
 8 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          9.5
 8 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    4.8   1.4
 8 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          1.0
 8 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541        124.0
 9 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   47.2   3.5
 9 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.5
 9 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.0
 9 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   17.5   1.3
 9 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   21.3      
 9 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   17.3   0.9
 9 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    7.6      
 9 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.7
 9 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.7   2.7
 9 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          5.6
 9 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.7
 9 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.0
 9 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.9
 9 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   17.3   2.5
 9 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.0
 9 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.7
 9 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.7
 9 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.8
 9 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    4.7   1.4
 9 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.4
 9 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389    7.7   2.2
 9 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991         14.7
 9 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727         10.4
 9 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   32.3   3.2
 9 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590         13.8
 9 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422         23.3
 9 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    8.4   2.2
 9 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          2.4
 9 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541         12.0
10 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   30.1   2.8
10 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.0
10 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
10 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    9.6   0.9
10 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   11.6      
10 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    7.9   0.6
10 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    3.5      
10 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.3
10 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.7
10 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.5
10 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.8
10 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.0
10 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.5
10 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   10.4   2.1
10 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.0
10 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.6
10 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.4
10 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.3
10 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.9
10 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.0
10 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389    3.1   0.5
10 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991          0.9
10 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          1.9
10 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   17.8   1.2
10 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          1.2
10 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          0.8
10 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    2.2   0.8
10 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          0.5
10 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          1.0
11 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  504.0  10.3
11 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.3
11 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.6
11 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896  185.8   2.6
11 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  226.2      
11 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  170.0   2.8
11 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   74.3      
11 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   83.5   3.7
11 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          7.3
11 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089   34.4   7.3
11 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    9.7   1.6
11 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.8
11 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.2
11 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   68.7   2.7
11 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.4
11 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          6.3
11 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    7.2   2.6
11 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.1
11 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   26.5   2.6
11 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    7.6   1.5
11 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   45.2   7.2
11 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   16.7   1.4
11 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727   14.3   1.5
11 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  104.2   5.3
11 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590   19.5   1.9
11 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422    8.0   1.1
11 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   20.6   2.2
11 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          3.3
11 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          7.3
12 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  124.3   5.7
12 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          0.9
12 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   11.7   1.6
12 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   60.6   1.8
12 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   73.8      
12 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   59.8   1.6
12 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   26.1      
12 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.3
12 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   67.7   2.5
12 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.6
12 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    5.3   0.9
12 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.5
12 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.7
12 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   68.4   3.3
12 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069    7.0   1.9
12 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913    8.2   2.0
12 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   10.8   1.3
12 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    3.8   1.2
12 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   22.5   1.7
12 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    7.3   1.8
12 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
12 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
12 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
12 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
12 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
12 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
12 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
12 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
12 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
13 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  131.5   4.3
13 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.8
13 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.9
13 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   46.6   1.0
13 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   56.8      
13 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   45.8   1.2
13 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   20.0      
13 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    8.3   6.5
13 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   36.6   2.5
13 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.6
13 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.8
13 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.1
13 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.2
13 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   47.4   2.0
13 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069    4.2   1.5
13 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913    7.7   1.6
13 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    7.9   1.5
13 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.4
13 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   15.6   2.0
13 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    7.2   1.6
13 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
13 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
13 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
13 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
13 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
13 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
13 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
13 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
13 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
14 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   96.4   2.6
14 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.4
14 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.8
14 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   34.1   1.1
14 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   41.5      
14 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   32.6   1.1
14 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   14.2      
14 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   13.2   2.5
14 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   16.3   1.0
14 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          7.2
14 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    2.0   0.8
14 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
14 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.2
14 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   49.1   1.9
14 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.4
14 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.9
14 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    6.3   1.3
14 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.7
14 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   16.1   1.5
14 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    3.6   0.8
14 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
14 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
14 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
14 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
14 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
14 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
14 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
14 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
14 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
15 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   77.7   3.6
15 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.0
15 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.2
15 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   34.2   1.0
15 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   41.7      
15 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   32.2   1.1
15 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   14.1      
15 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    7.1   2.1
15 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    9.9   3.0
15 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.0
15 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.0
15 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.9
15 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.3
15 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   17.1   1.3
15 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.1
15 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.9
15 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.7
15 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.1
15 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    9.3   2.5
15 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.4
15 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
15 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
15 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
15 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
15 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
15 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
15 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
15 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
15 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
16 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   81.2   5.2
16 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.3
16 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.0
16 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   45.4   1.6
16 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   55.2      
16 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   41.1   1.7
16 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   18.0      
16 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   18.4   9.1
16 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   22.1   5.8
16 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          5.3
16 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.9
16 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          9.3
16 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248        211.9
16 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   42.8   3.2
16 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.0
16 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.1
16 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    6.8   1.9
16 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.9
16 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   16.1   3.7
16 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.2
16 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389    7.0   0.9
16 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   10.3   3.2
16 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          2.0
16 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   58.3   3.3
16 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          3.9
16 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          1.6
16 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    9.6   2.1
16 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          1.5
16 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          2.6
17 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  347.4   5.5
17 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268    4.8   1.7
17 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   11.3   2.5
17 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896  127.0   1.8
17 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  154.7      
17 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  127.8   1.9
17 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   55.9      
17 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   10.3   4.3
17 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332  109.1   2.2
17 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.9
17 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   19.2   1.3
17 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.0
17 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
17 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702  128.9   3.4
17 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.4
17 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   11.4   2.9
17 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   20.0   1.9
17 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    6.5   2.6
17 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   41.3   2.2
17 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   12.3   1.8
17 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   39.5   2.0
17 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   21.4   2.7
17 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          2.3
17 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  225.2   5.3
17 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590    6.5   1.0
17 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   15.6   1.8
17 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   32.4   1.1
17 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159   12.5   2.2
17 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541    8.4   1.1
18 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   24.0   5.8
18 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.3
18 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.4
18 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    6.9   0.8
18 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    8.4      
18 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    8.1   0.9
18 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    3.5      
18 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.8
18 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.5
18 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.8
18 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.5
18 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.9
18 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.0
18 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    7.1   1.3
18 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.1
18 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.8
18 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.3
18 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.1
18 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.0
18 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.3
18 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
18 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
18 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
18 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
18 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
18 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
18 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
18 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
18 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
19 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   30.7   5.4
19 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268         48.0
19 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530         11.5
19 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   16.3   2.9
19 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   19.9      
19 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   16.2   2.7
19 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    7.1      
19 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          9.6
19 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   22.6   8.7
19 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089         16.4
19 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          3.9
19 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          3.5
19 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          5.7
19 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   13.2   3.0
19 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069         47.8
19 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          6.3
19 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          7.1
19 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813         10.3
19 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          5.5
19 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          4.5
19 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
19 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
19 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
19 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
19 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
19 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
19 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
19 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
19 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
20 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   23.6   5.6
20 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.8
20 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530         11.6
20 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    8.5   1.3
20 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   10.4      
20 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    9.8   1.7
20 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    4.3      
20 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.4
20 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   16.1   5.8
20 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089         10.4
20 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.3
20 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.0
20 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.3
20 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    6.9   1.4
20 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          6.0
20 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.2
20 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          3.3
20 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.0
20 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.2
20 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.5
20 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
20 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
20 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
20 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
20 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
20 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
20 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
20 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
20 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
21 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   20.3   2.8
21 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.1
21 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.3
21 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.7
21 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
21 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.3
21 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
21 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.3
21 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.7
21 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.3
21 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.0
21 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.6
21 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.9
21 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.1
21 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.7
21 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.2
21 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.0
21 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.3
21 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          0.6
21 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.5
21 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
21 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
21 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
21 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
21 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
21 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
21 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
21 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
21 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
22 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  105.1   3.5
22 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268    6.1   1.9
22 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   29.6   2.4
22 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   34.2   1.6
22 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   41.7      
22 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   35.2   1.7
22 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   15.4      
22 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          4.8
22 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   18.4   1.8
22 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.5
22 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    8.9   1.7
22 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
22 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.4
22 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   12.5   3.1
22 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.9
22 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.2
22 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.3
22 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          4.4
22 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.9
22 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.5
22 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
22 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
22 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
22 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
22 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
22 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
22 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
22 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
22 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
23 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   26.0   3.9
23 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.9
23 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
23 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    5.5   0.8
23 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    6.7      
23 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    6.6   0.8
23 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    2.9      
23 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    4.6   1.5
23 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.0
23 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.5
23 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.5
23 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.9
23 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.3
23 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   28.7   1.1
23 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.4
23 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          4.9
23 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.6
23 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.0
23 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   10.6   1.3
23 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.0
23 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
23 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
23 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
23 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
23 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
23 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
23 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
23 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
23 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
24 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  182.4   6.4
24 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.0
24 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.0
24 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   57.4   1.3
24 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   69.9      
24 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   60.0   1.2
24 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   26.2      
24 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   13.4   1.7
24 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    6.6   1.1
24 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.7
24 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   11.8   1.0
24 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
24 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
24 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   29.9   1.3
24 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.8
24 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.0
24 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.0
24 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.5
24 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    8.7   1.0
24 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    4.4   1.0
24 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
24 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
24 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
24 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
24 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
24 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
24 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
24 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
24 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
25 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  542.2  13.5
25 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.0
25 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    7.9   2.0
25 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   94.7   1.6
25 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  115.4      
25 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  104.6   1.8
25 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   45.7      
25 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   29.0   7.2
25 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   25.3   7.6
25 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.1
25 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   21.4   2.1
25 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.4
25 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          3.2
25 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702  100.7   2.2
25 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          4.7
25 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          7.2
25 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    8.0   3.4
25 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.7
25 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   35.2   1.7
25 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.3
25 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   15.5   2.0
25 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   10.1   1.8
25 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727         36.0
25 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  142.8   2.6
25 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590   12.2   1.4
25 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   10.4   2.5
25 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   12.1   2.0
25 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159         13.7
25 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          2.4
26 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          0.9
26 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.5
26 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.7
26 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          2.9
26 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
26 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          3.2
26 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
26 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.0
26 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   21.5   2.6
26 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.1
26 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          3.2
26 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
26 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.1
26 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          2.4
26 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.8
26 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.5
26 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          3.0
26 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.8
26 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.0
26 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.5
26 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
26 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
26 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
26 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
26 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
26 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
26 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
26 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
26 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
27 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  206.9   4.6
27 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.3
27 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    9.0   1.3
27 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   29.6   0.8
27 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   36.0      
27 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   27.9   0.6
27 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   12.2      
27 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    6.6   1.4
27 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   19.5   0.9
27 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.5
27 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    9.2   0.8
27 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.5
27 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.3
27 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   38.6   0.8
27 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.9
27 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.8
27 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.5
27 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.8
27 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   12.5   1.0
27 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.6
27 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
27 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
27 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
27 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
27 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
27 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
27 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
27 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
27 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
28 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   75.3   4.6
28 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.8
28 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.9
28 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   33.3   1.3
28 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   40.6      
28 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   31.3   1.4
28 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   13.7      
28 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241         12.6
28 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   14.9   6.4
28 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.4
28 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    6.2   1.2
28 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.1
28 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.2
28 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   15.5   1.4
28 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.1
28 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.8
28 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.7
28 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.0
28 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092        138.1
28 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.7
28 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
28 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
28 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
28 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
28 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
28 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
28 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
28 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
28 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
29 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   57.8  10.1
29 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.0
29 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.1
29 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   14.2   0.8
29 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   17.4      
29 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   15.0   0.9
29 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    6.6      
29 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.4
29 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.5
29 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.2
29 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.7
29 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.0
29 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
29 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.8
29 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.2
29 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.0
29 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.0
29 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.7
29 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.8
29 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          4.8
29 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
29 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
29 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
29 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
29 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
29 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
29 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
29 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
29 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
30 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   16.2   3.0
30 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.4
30 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    9.1   1.5
30 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   16.2   1.0
30 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   19.7      
30 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   15.9   0.6
30 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    7.0      
30 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.2
30 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   39.8   1.7
30 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          6.3
30 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.1
30 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          3.1
30 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
30 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   15.0   2.3
30 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.1
30 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.7
30 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.1
30 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.0
30 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    3.2   1.3
30 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.6
30 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
30 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
30 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
30 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
30 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
30 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
30 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
30 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
30 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
31 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  364.4   9.5
31 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.9
31 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   11.7   1.4
31 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   96.0   1.5
31 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  116.9      
31 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   98.2   1.4
31 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   42.9      
31 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.6
31 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   79.4   2.3
31 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.3
31 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   11.1   1.0
31 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.4
31 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.6
31 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   31.0   2.0
31 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.1
31 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.2
31 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    4.6   1.2
31 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.5
31 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   10.2   1.0
31 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    4.5   1.3
31 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
31 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
31 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
31 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
31 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
31 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
31 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
31 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
31 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
32 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
32 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.4
32 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.2
32 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    7.4   1.0
32 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    9.0      
32 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    9.4   1.0
32 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    4.1      
32 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.1
32 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   44.4   2.1
32 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.0
32 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.5
32 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.9
32 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.5
32 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          0.7
32 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.1
32 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.4
32 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          3.4
32 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.8
32 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          0.5
32 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.6
32 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
32 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
32 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
32 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
32 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
32 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
32 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
32 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
32 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
33 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
33 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.1
33 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    7.2   2.0
33 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          2.9
33 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
33 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          3.4
33 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
33 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.8
33 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   37.2   1.8
33 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.4
33 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.9
33 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.9
33 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.8
33 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.2
33 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.7
33 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.1
33 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.0
33 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.7
33 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.3
33 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.6
33 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
33 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
33 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
33 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
33 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
33 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
33 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
33 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
33 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
34 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   95.3  12.7
34 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.4
34 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    7.2   1.9
34 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   34.4   1.1
34 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   41.9      
34 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   34.0   1.4
34 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   14.8      
34 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   13.7   6.2
34 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   26.5   2.5
34 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.0
34 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   10.7   1.4
34 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.5
34 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.7
34 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   36.3   1.7
34 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.3
34 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.5
34 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    5.5   1.0
34 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.3
34 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   14.7   2.0
34 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    4.2   0.7
34 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   12.1   3.6
34 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991    7.5   1.7
34 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          4.2
34 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   54.8   2.4
34 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590         11.2
34 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          0.9
34 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    8.3   1.3
34 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          3.0
34 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          3.5
35 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          1.2
35 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.1
35 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          3.0
35 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.2
35 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
35 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.5
35 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
35 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.0
35 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   16.5   1.3
35 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.6
35 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          2.3
35 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.5
35 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.4
35 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.0
35 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          0.9
35 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.8
35 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.9
35 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.8
35 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          0.3
35 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.5
35 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
35 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
35 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
35 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
35 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
35 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
35 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
35 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
35 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
36 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   86.4   9.0
36 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.5
36 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.7
36 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   14.3   1.6
36 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   17.4      
36 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   15.1   1.1
36 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    6.6      
36 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.7
36 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.4
36 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.6
36 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    6.0   1.4
36 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.2
36 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.5
36 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   14.3   2.1
36 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.5
36 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.9
36 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.0
36 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          4.3
36 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    4.7   1.6
36 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.8
36 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
36 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
36 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
36 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
36 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
36 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
36 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
36 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
36 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
37 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   73.9   8.8
37 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.5
37 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.2
37 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   16.9   1.3
37 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   20.6      
37 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   18.4   1.5
37 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    8.0      
37 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.1
37 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.7
37 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.7
37 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    8.4   1.8
37 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
37 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.6
37 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    8.0   1.0
37 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.1
37 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          4.9
37 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.5
37 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.2
37 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.4
37 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.8
37 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
37 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
37 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
37 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
37 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
37 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
37 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
37 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
37 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
38 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
38 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          0.5
38 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.8
38 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          0.9
38 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
38 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.3
38 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
38 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.4
38 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.2   1.0
38 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.3
38 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.2
38 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.1
38 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.3
38 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          0.6
38 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          0.3
38 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.4
38 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.7
38 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.8
38 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          0.3
38 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.8
38 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
38 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
38 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
38 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
38 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
38 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
38 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
38 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
38 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
39 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.4
39 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.1
39 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.3
39 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          8.4
39 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
39 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          4.5
39 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
39 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.0
39 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.0   1.1
39 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.9
39 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.0
39 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
39 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.8
39 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   23.8   1.2
39 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.8
39 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.9
39 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.8
39 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.1
39 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    8.7   3.4
39 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.5
39 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389    4.9   1.3
39 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991          1.6
39 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          0.9
39 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   31.7   1.8
39 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          3.0
39 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          2.3
39 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733         32.1
39 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          1.8
39 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          2.2
40 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          9.8
40 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.2
40 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.6
40 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          2.3
40 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
40 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.9
40 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
40 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.1
40 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   14.6   1.7
40 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.7
40 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.7
40 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
40 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.3
40 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   41.7   1.9
40 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.0
40 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.4
40 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    6.7   1.3
40 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.3
40 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   16.4   2.4
40 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    4.1   1.4
40 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
40 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
40 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
40 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
40 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
40 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
40 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
40 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
40 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
41 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          1.6
41 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          0.5
41 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.8
41 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          0.6
41 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
41 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          0.7
41 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
41 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.9
41 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.7   1.2
41 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.5
41 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.4
41 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.7
41 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.9
41 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          0.4
41 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.8
41 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.3
41 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.9
41 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.6
41 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          0.5
41 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.4
41 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
41 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
41 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
41 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
41 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
41 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
41 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
41 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
41 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
42 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          6.2
42 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.9
42 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.9
42 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          2.2
42 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
42 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          2.7
42 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
42 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.9
42 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    4.8   1.5
42 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.2
42 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.8
42 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.7
42 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.0
42 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   33.1   2.9
42 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.4
42 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.9
42 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    5.6   1.7
42 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.4
42 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   11.0   2.1
42 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.4
42 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
42 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
42 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
42 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
42 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
42 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
42 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
42 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
42 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
43 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          8.3
43 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.5
43 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
43 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.8
43 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
43 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.0
43 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
43 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.0
43 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.6
43 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.8
43 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.8
43 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.0
43 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.7
43 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    9.0   0.6
43 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.0
43 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.0
43 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.9
43 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813         11.4
43 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    4.7   1.0
43 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.8
43 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
43 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
43 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
43 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
43 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
43 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
43 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
43 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
43 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
44 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   87.3   5.0
44 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.5
44 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
44 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   12.1   0.8
44 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   14.7      
44 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   13.1   1.0
44 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    5.7      
44 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.8
44 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          0.9
44 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.7
44 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    3.5   0.7
44 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.2
44 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.7
44 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   13.3   1.2
44 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.6
44 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.1
44 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.2
44 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.8
44 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.2
44 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.9
44 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
44 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
44 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
44 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
44 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
44 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
44 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
44 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
44 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
45 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.4
45 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          0.8
45 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.1
45 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          0.3
45 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
45 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.6
45 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
45 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.4
45 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    3.4   0.6
45 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          0.8
45 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.5
45 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.2
45 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.5
45 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   12.6   0.6
45 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          0.9
45 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.6
45 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.4
45 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.7
45 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.0
45 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.7
45 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
45 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
45 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
45 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
45 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
45 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
45 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
45 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
45 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
46 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          4.4
46 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268         23.9
46 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          3.8
46 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.1
46 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
46 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          8.0
46 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
46 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241        146.8
46 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   30.0   1.3
46 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.9
46 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.1
46 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.4
46 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.6
46 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702  145.8   2.7
46 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069   10.0   2.6
46 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   14.5   4.7
46 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   21.1   2.0
46 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    7.9   1.9
46 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   46.1   3.3
46 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   22.8   2.3
46 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   37.9   3.2
46 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   29.3   1.7
46 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          3.0
46 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  211.4   4.3
46 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590         11.1
46 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   12.6   2.2
46 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   41.1   7.9
46 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159    6.9   1.8
46 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541         12.3
47 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          7.2
47 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.7
47 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.2
47 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.4
47 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
47 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          2.8
47 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
47 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.2
47 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   18.0   1.0
47 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.5
47 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.8
47 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
47 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.9
47 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   78.9   1.3
47 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069    9.7   1.4
47 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   11.3   1.5
47 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   15.3   1.1
47 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    4.8   1.1
47 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   24.9   1.8
47 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   10.2   1.5
47 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
47 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
47 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
47 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
47 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
47 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
47 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
47 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
47 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
48 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          2.9
48 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268         20.6
48 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.8
48 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.4
48 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
48 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.6
48 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
48 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.0
48 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.2
48 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.1
48 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.1
48 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
48 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
48 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   13.0   1.3
48 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.5
48 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.6
48 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          6.6
48 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.9
48 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.2
48 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          3.1
48 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389          2.4
48 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991          0.3
48 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          2.9
48 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   18.9   4.6
48 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          1.4
48 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          0.9
48 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733          1.0
48 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159        207.8
48 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          0.8
49 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.4
49 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268    4.8   1.4
49 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    8.0   2.1
49 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   10.4   0.8
49 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   12.6      
49 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    4.9   0.9
49 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    2.1      
49 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.8
49 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.0   1.5
49 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.9
49 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    5.6   1.1
49 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.6
49 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.5
49 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   19.1   1.8
49 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.0
49 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.5
49 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    5.3   1.3
49 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.5
49 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    7.5   1.3
49 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          3.6
49 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
49 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
49 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
49 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
49 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
49 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
49 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
49 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
49 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
50 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  463.4   7.5
50 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268   11.3   1.7
50 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   32.5   2.9
50 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896  122.6   2.1
50 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233  149.2      
50 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392  123.1   2.2
50 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   53.8      
50 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    7.5   1.7
50 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   19.6   1.2
50 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.5
50 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   33.1   1.4
50 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
50 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.8
50 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   98.1   4.0
50 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.7
50 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   11.7   2.4
50 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   16.2   2.9
50 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    5.9   2.6
50 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   24.8   3.3
50 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    6.5   2.2
50 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389   23.1   2.4
50 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991   15.8   4.0
50 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          1.1
50 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400  139.9   4.6
50 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          6.0
50 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422   11.8   2.3
50 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733   20.2   0.9
50 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159    4.9   1.1
50 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          2.5
51 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.0
51 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.7
51 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   12.6   2.2
51 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          2.0
51 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
51 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          0.8
51 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
51 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241    3.6   1.1
51 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332  145.5   3.4
51 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.4
51 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.6
51 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
51 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.4
51 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   29.6   1.3
51 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.1
51 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.9
51 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    6.5   1.2
51 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.3
51 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    9.4   1.2
51 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    6.0   1.7
51 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
51 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
51 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
51 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
51 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
51 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
51 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
51 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
51 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
52 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.4
52 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.4
52 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    6.6   2.4
52 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.0
52 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
52 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.1
52 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
52 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.4
52 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   86.8   1.8
52 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.5
52 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.5
52 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.7
52 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248         10.9
52 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          0.9
52 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          0.6
52 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.6
52 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.6
52 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.9
52 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.7
52 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.4
52 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
52 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
52 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
52 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
52 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
52 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
52 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
52 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
52 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
53 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   27.1   4.4
53 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268    5.0   2.4
53 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   16.2   1.7
53 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    8.0   0.8
53 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    9.7      
53 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    9.2   0.9
53 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    4.0      
53 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.2
53 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   10.6   0.7
53 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.6
53 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    5.5   1.1
53 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.3
53 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.4
53 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   57.6   1.5
53 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.0
53 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.7
53 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   11.2   2.4
53 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.8
53 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   17.1   1.2
53 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    4.9   1.5
53 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
53 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
53 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
53 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
53 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
53 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
53 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
53 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
53 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
54 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          2.7
54 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.1
54 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530    4.5   1.1
54 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          0.9
54 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
54 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.0
54 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
54 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.2
54 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332   97.3   1.7
54 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.1
54 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.6
54 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.6
54 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.0
54 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.0
54 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.4
54 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          0.7
54 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          0.4
54 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.5
54 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          8.7
54 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.5
54 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
54 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
54 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
54 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
54 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
54 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
54 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
54 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
54 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
55 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  215.1   6.4
55 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.1
55 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   20.3   3.5
55 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   44.2   1.8
55 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   53.8      
55 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   41.7   1.1
55 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   18.2      
55 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.3
55 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.3
55 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          7.9
55 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   14.0   1.6
55 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.8
55 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.4
55 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   32.2   2.8
55 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.1
55 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.2
55 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.1
55 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.0
55 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          4.7
55 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.7
55 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389          5.1
55 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991         12.1
55 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          3.0
55 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   54.5   5.2
55 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          5.1
55 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422         11.0
55 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733    6.3   1.2
55 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          1.8
55 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          8.0
56 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          3.5
56 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.9
56 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.5
56 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.0
56 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
56 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          4.8
56 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
56 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.2
56 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.2
56 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.3
56 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          0.9
56 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.3
56 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.4
56 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   24.8   1.4
56 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.4
56 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.4
56 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462    3.9   1.0
56 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          2.9
56 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   11.6   1.5
56 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814    2.7   0.9
56 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
56 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
56 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
56 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
56 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
56 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
56 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
56 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
56 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
57 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  111.4   7.5
57 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.0
57 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          3.3
57 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   20.8   1.0
57 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   25.3      
57 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   13.3   1.2
57 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    5.8      
57 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.0
57 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332    7.3   2.3
57 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089         44.5
57 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    4.5   1.0
57 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.8
57 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.4
57 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   19.3   1.7
57 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.4
57 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.2
57 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.6
57 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.7
57 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    5.5   1.4
57 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.3
57 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
57 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
57 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
57 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
57 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
57 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
57 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
57 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
57 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
58 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  260.2   9.5
58 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.7
58 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          3.9
58 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   39.3   1.2
58 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   47.8      
58 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   38.5   1.3
58 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   16.8      
58 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   11.1   1.9
58 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          0.7
58 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.3
58 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    6.0   1.3
58 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.4
58 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
58 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   23.1   2.6
58 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.7
58 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.5
58 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.1
58 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          6.1
58 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    6.5   2.6
58 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814         20.5
58 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389          3.9
58 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991          2.0
58 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          1.8
58 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   32.9   5.2
58 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          3.1
58 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          3.6
58 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733          1.9
58 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          5.1
58 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          2.2
59 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   27.6   3.8
59 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.3
59 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.6
59 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          3.0
59 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
59 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          1.2
59 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
59 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          0.5
59 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          0.8
59 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.9
59 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.5
59 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.3
59 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.1
59 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702          1.0
59 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.8
59 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.4
59 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          3.3
59 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.4
59 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.3
59 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          0.7
59 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
59 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
59 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
59 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
59 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
59 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
59 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
59 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
59 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
60 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   30.1   3.0
60 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.2
60 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.0
60 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896    6.1   0.8
60 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233    7.4      
60 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392    6.3   0.7
60 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    2.7      
60 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          3.7
60 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.4
60 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          4.7
60 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    3.3   1.0
60 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.2
60 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.0
60 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702    9.8   1.8
60 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.1
60 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          2.8
60 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.2
60 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.0
60 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          2.8
60 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.7
60 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
60 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
60 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
60 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
60 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
60 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
60 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
60 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
60 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
61 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  268.8   6.0
61 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.9
61 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.4
61 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   56.2   1.2
61 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   68.4      
61 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   53.0   1.3
61 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   23.2      
61 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241   11.8   2.1
61 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.8
61 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.0
61 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    7.5   1.1
61 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.8
61 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.1
61 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   12.1   1.2
61 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.6
61 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.9
61 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.4
61 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          0.9
61 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    4.1   0.7
61 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.4
61 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
61 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
61 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
61 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
61 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
61 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
61 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
61 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
61 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
62 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
62 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.4
62 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          2.1
62 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   38.6   1.3
62 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   47.0      
62 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   39.0   0.9
62 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   17.0      
62 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241         14.8
62 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332         14.8
62 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          2.1
62 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861   11.6   1.6
62 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.4
62 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          3.1
62 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   19.8   1.8
62 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          1.5
62 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          1.5
62 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          1.6
62 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.4
62 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    5.7   1.4
62 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.2
62 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
62 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
62 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
62 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
62 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
62 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
62 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
62 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
62 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
63 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
63 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          4.8
63 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          3.1
63 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.7
63 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
63 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          6.5
63 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
63 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.9
63 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          2.3
63 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          5.4
63 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.7
63 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          1.9
63 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          6.0
63 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   10.7   1.1
63 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          2.3
63 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          4.7
63 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.3
63 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.7
63 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092    4.0   1.6
63 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.3
63 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
63 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
63 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
63 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
63 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
63 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
63 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
63 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
63 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
64 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337             
64 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          4.0
64 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          4.4
64 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          5.1
64 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
64 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          4.3
64 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
64 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          6.3
64 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          6.1
64 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.4
64 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          2.1
64 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          8.2
64 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.1
64 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   20.9   3.5
64 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          3.7
64 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          5.5
64 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          3.3
64 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          7.3
64 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          5.4
64 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          4.5
64 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389          8.0
64 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991         13.4
64 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          5.8
64 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   26.0   6.9
64 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590          8.1
64 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          5.0
64 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733          3.4
64 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          9.2
64 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          5.0
65 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337   92.5   4.8
65 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          2.4
65 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          1.1
65 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   18.5   1.0
65 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   22.5      
65 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   18.2   0.9
65 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733    8.0      
65 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          1.9
65 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          1.4
65 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          3.5
65 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861    9.7   1.4
65 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          0.9
65 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          0.8
65 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   20.6   1.6
65 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          4.4
65 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.8
65 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.8
65 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          1.5
65 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          1.7
65 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          1.3
65 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
65 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
65 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
65 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
65 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
65 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
65 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
65 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
65 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             
66 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337  144.6   9.1
66 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          3.0
66 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530   13.0   3.9
66 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896   28.0   3.0
66 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233   34.1      
66 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392   29.4   2.9
66 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733   12.8      
66 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          4.2
66 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332          4.5
66 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          6.0
66 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          3.2
66 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888          2.2
66 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          2.3
66 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   27.4   3.7
66 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069          4.6
66 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913          3.6
66 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462          2.7
66 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813          3.2
66 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092          3.8
66 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814          2.1
66 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389         14.2
66 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991          6.2
66 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727          6.9
66 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400   45.3  12.2
66 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590         11.6
66 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422          4.0
66 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733          5.1
66 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159          8.4
66 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541          5.9
67 [S III] ~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.95337          4.0
67 [C I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       0.98268          1.0
67 [C I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       0.98530          0.8
67 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{3/2}$   1.02896          1.3
67 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{3/2}$   1.03233             
67 [S II] ~~ $^{2}D_{3/2}$~-~$^{2}P_{1/2}$   1.03392          3.6
67 [S II] ~~ $^{2}D_{5/2}$~-~$^{2}P_{1/2}$   1.03733             
67 [S I] ~~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.08241          2.8
67 He I ~~~~ $^{3}S_{1}$~-~$^{3}P_{0,1,2}$   1.08332  130.4   4.0
67 [S I] ~~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.13089          1.7
67 [P II] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.18861          1.2
67 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{5/2}$ 1.24888    2.7   1.1
67 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{1/2}$ 1.25248          1.8
67 [Fe II] ~ $a^{6}D_{9/2}$~-~$a^{4}D_{7/2}$ 1.25702   98.5   2.9
67 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{1/2}$ 1.27069   10.9   3.2
67 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{3/2}$ 1.27913   13.0   1.3
67 [Fe II] ~ $a^{6}D_{5/2}$~-~$a^{4}D_{5/2}$ 1.29462   21.5   2.2
67 [Fe II] ~ $a^{6}D_{1/2}$~-~$a^{4}D_{3/2}$ 1.29813    3.7   1.3
67 [Fe II] ~ $a^{6}D_{7/2}$~-~$a^{4}D_{7/2}$ 1.32092   38.9   1.9
67 [Fe II] ~ $a^{6}D_{3/2}$~-~$a^{4}D_{5/2}$ 1.32814   15.9   1.7
67 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{5/2}$ 1.53389             
67 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{3/2}$ 1.59991             
67 [Si I] ~~ $^{3}P_{1}$~-~$^{1}D_{2}$       1.60727             
67 [Fe II] ~ $a^{4}F_{9/2}$~-~$a^{4}D_{7/2}$ 1.64400             
67 [Si I] ~~ $^{3}P_{2}$~-~$^{1}D_{2}$       1.64590             
67 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{1/2}$ 1.66422             
67 [Fe II] ~ $a^{4}F_{7/2}$~-~$a^{4}D_{5/2}$ 1.67733             
67 [Fe II] ~ $a^{4}F_{5/2}$~-~$a^{4}D_{3/2}$ 1.71159             
67 [Fe II] ~ $a^{4}F_{3/2}$~-~$a^{4}D_{1/2}$ 1.74541             


